DisjunctiveProgramming.jl: Generalized Disjunctive Programming Models and Algorithms for JuMP

We present a Julia package, DisjunctiveProgramming.jl, that extends the functionality in JuMP.jl to allow modeling problems via logical propositions and disjunctive constraints. Such models can then be reformulated into Mixed-Integer Programs (MIPs) that can be solved with the various MIP solvers supported by JuMP. To do so, logical propositions are converted to Conjunctive Normal Form (CNF) and reformulated into equivalent algebraic constraints. Disjunctions are reformulated into mixed-integer constraints via the reformulation technique specified by the user (Big-M or Hull reformulations). The package supports reformulations for disjunctions containing linear, quadratic, and nonlinear constraints.

==> paper.yml <==
title: "DisjunctiveProgramming.jl: Generalized Disjunctive Programming Models and Algorithms for JuMP"
keywords:
  - JuMP
  - Mathematical Optimization
  - Generalized Disjunctive Programming
authors:
  - name: Hector D. Perez
    orcid: 0000-0002-7374-1120
    affiliation: 1
  - name: Shivank Joshi
    orcid: 0000-0002-1004-3173
    affiliation: 1
  - name: Ignacio E. Grossmann
    orcid: 0000-0002-7210-084X
    affiliation: 1
affiliations:
  - name: Carnegie Mellon University
    index: 1
date: 10 October 2022
bibliography: ref.bib

